User Profile Based Research Paper Recommendation

We design a recommender system for research papers based on topic-modeling. The users feedback to the results is used to make the results more relevant the next time they fire a query. The user's needs are understood by observing the change in the themes that the user shows a preference for over time.

==> Read_me.txt <==



//////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
To run this template, Make sure that the class file "IEEE_tran.clc" and "bare_conf.tex" files are in 
same folder where your ".tex" file is saved.

Used "LaTex=>PDF" compiler.

Put all figures that you want to insert in your report, are in the same directory. How to insert figures in report is 
Explain in "IEEEtran_HOWTO.pdf" file and Also explain it in template file.

Make sure that your figure must be either in ".jpg" or in ".png" format. 

All Information regarding commands are given "IEEEtran_HOWTO.pdf" file.
\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\
